Semantic 3D Occupancy Mapping through Efficient High Order CRFs

Semantic 3D mapping can be used for many applications such as robot navigation and virtual interaction. In recent years, there has been great progress in semantic segmentation and geometric 3D mapping. However, it is still challenging to combine these two tasks for accurate and large-scale semantic mapping from images. In the paper, we propose an incremental and (near) real-time semantic mapping system. A 3D scrolling occupancy grid map is built to represent the world, which is memory and computationally efficient and bounded for large scale environments. We utilize the CNN segmentation as prior prediction and further optimize 3D grid labels through a novel CRF model. Superpixels are utilized to enforce smoothness and form robust P N high order potential. An efficient mean field inference is developed for the graph optimization. We evaluate our system on the KITTI dataset and improve the segmentation accuracy by 10% over existing systems.

==> figs/readme.txt <==
产生paper里的figure：
1. 截3D图，由于scrollgrid的size很小，要设置pointcloud的decay time大一点，到1000，这样可以多帧积累起来。 rosbag的data在10708_ws/src/data里  rviz的背景要设置为白色，200,200,200
   rosbag play kitti_seq_5_2.bag --clock --pause -r 30 -s 940
   我3D reprojection都是sequence 5的bag  -s 140 380 940 1050 1700

2. 为了把2d projected label image弄好看点，要把rgbd_grid_sensor里的reproject_to_images函数改改。 先把背景色改为白色200,200,200， 然后expansion label来fill holes。

3. 产生全局的topview，我把rgbd grid visualization改了下。每隔4帧 显示point cloud， 只要play bag， 然后运行visualization的code即可.



figs ppt in proposal/figs
